Watch the Watcher! Backdoor Attacks on Security-Enhancing Diffusion Models

Thanks to their remarkable denoising capabilities, diffusion models are increasingly being employed as defensive tools to reinforce the security of other models, notably in purifying adversarial examples and certifying adversarial robustness. However, the security risks of these practices themselves remain largely unexplored, which is highly concerning. To bridge this gap, this work investigates the vulnerabilities of security-enhancing diffusion models. Specifically, we demonstrate that these models are highly susceptible to DIFF2, a simple yet effective backdoor attack, which substantially diminishes the security assurance provided by such models. Essentially, DIFF2 achieves this by integrating a malicious diffusion-sampling process into the diffusion model, guiding inputs embedded with specific triggers toward an adversary-defined distribution while preserving the normal functionality for clean inputs. Our case studies on adversarial purification and robustness certification show that DIFF2 can significantly reduce both post-purification and certified accuracy across benchmark datasets and models, highlighting the potential risks of relying on pre-trained diffusion models as defensive tools. We further explore possible countermeasures, suggesting promising avenues for future research.

==> abstract.txt <==
Biometric authentication is increasingly being used for large scale human
authentication and identification, creating the risk of leaking the biometric
secrets of millions of users in the case of database compromise.  Powerful
``fuzzy'' cryptographic techniques for biometric template protection, such as
secure sketches, could help in principle, but go unused in practice. This is
because they would require new biometric matching algorithms with potentially
much diminished accuracy.


We introduce a new primitive called a multisketch that generalizes secure
sketches.  Multisketches can work with existing biometric matching algorithms to
generate strong cryptographic keys from biometric data reliably. A multisketch
works on a biometric database containing multiple biometrics --- e.g., multiple
fingerprints --- of a moderately large population of users (say, thousands). It
conceals the correspondence between users and their biometric templates,
preventing an attacker from learning the biometric data of a user in the advent
of a breach, but enabling derivation of user-specific secret keys upon
successful user authentication.

We design a multisketch over tenprints --- fingerprints of ten fingers ---
called TenSketch.  We report on a prototype implementation of TenSketch, showing
its feasibility in practice. We explore several possible attacks against
TenSketch database and show, via simulations with real tenprint datasets, that
an attacker must perform a large amount of computation to learn any meaningful
information from a stolen TenSketch database.




